Incorporating Quantum Advantage in Quantum Circuit Generation through Genetic Programming

Designing efficient quantum circuits that leverage quantum advantage compared to classical computing has become increasingly critical. Genetic algorithms have shown potential in generating such circuits through artificial evolution. However, integrating quantum advantage into the fitness function of these algorithms remains unexplored. In this paper, we aim to enhance the efficiency of quantum circuit design by proposing two novel approaches for incorporating quantum advantage metrics into the fitness function of genetic algorithms.1 We evaluate our approaches based on the Bernstein-Vazirani Problem and the Unstructured Database Search Problem as test cases. The results demonstrate that our approaches not only improve the convergence speed of the genetic algorithm but also produce circuits comparable to expert-designed solutions. Our findings suggest that automated quantum circuit design using genetic algorithms that incorporate a measure of quantum advantage is a promising approach to accelerating the development of quantum algorithms.

==> editor.txt <==
Dear editor,

we hereby submit our manuscript "Incorporating Quantum Advantage in Quantum Circuit Generation through Genetic Programming".

In this article, we make the following main contributions:
1. We propose a novel fitness function for genetic algorithms that incorporates an explicit measure of the degree to which quantum advantage is achieved. 
2. We propose a second fitness function that incorporates quantum advantage indirectly based on the differences between quantum and classical computation. 
3. We evaluate our approaches based on two established test studies, the Bernstein-Vazirani Problem and the Unstructured Database Search Problem, and report the best performing circuits generated by each fitness function as well as the convergence behavior of the genetic algorithm.

Best regards,
Christoph Stein and Michael Färber
